Achieving the Capacity of a DNA Storage Channel with Linear Coding Schemes

Due to the redundant nature of DNA synthesis and sequencing technologies, a basic model for a DNA storage system is a multi-draw "shuffling-sampling" channel. In this model, a random number of noisy copies of each sequence is observed at the channel output. Recent works have characterized the capacity of such a DNA storage channel under different noise and sequencing models, relying on sophisticated typicality-based approaches for the achievability. Here, we consider a multi-draw DNA storage channel in the setting of noise corruption by a binary erasure channel. We show that, in this setting, the capacity is achieved by linear coding schemes. This leads to a considerably simpler derivation of the capacity expression of a multi-draw DNA storage channel than existing results in the literature.

==> curves.dat <==
   9.9999999999999991e-06	   2.0000400008000159e+00	   9.9999999999999991e-06	   1.0000288543005624e+00	
   1.1150723073260409e-05	   2.0000446038870243e+00	   1.1207143930292750e-05	   1.0000323374840221e+00	
   1.2433862505654179e-05	   2.0000497366868610e+00	   1.2560007507429760e-05	   1.0000362411517036e+00	
   1.3864655753154552e-05	   2.0000554601608846e+00	   1.4076181190132280e-05	   1.0000406160656499e+00	
   1.5460093680951313e-05	   2.0000618422868990e+00	   1.5775378858669196e-05	   1.0000455191165190e+00	
   1.7239122332295087e-05	   2.0000689588669101e+00	   1.7679694142400302e-05	   1.0000510140636301e+00	
   1.9222867915348162e-05	   2.0000768944279241e+00	   1.9813887689743382e-05	   1.0000571723644027e+00	
   2.1434887679790952e-05	   2.0000857432265122e+00	   2.2205709115760972e-05	   1.0000640741039919e+00	
   2.3901449662379021e-05	   2.0000956103691023e+00	   2.4886257813454696e-05	   1.0000718090372440e+00	
   2.6651844623466192e-05	   2.0001066130613632e+00	   2.7890387320175931e-05	   1.0000804777565415e+00	
   2.9718733878783524e-05	   2.0001188820015603e+00	   3.1257158496882356e-05	   1.0000901930007784e+00	
   3.3138537157023722e-05	   2.0001325629345117e+00	   3.5030347412653348e-05	   1.0001010811225333e+00	
   3.6951865089092178e-05	   2.0001478183846864e+00	   3.9259014538176427e-05	   1.0001132837325777e+00	
   4.1204001464894511e-05	   2.0001648295891368e+00	   4.3998142649079873e-05	   1.0001269595432036e+00	
   4.5945440984525482e-05	   2.0001837986533584e+00	   4.9309351733379007e-05	   1.0001422864344278e+00	
   5.1232488889727272e-05	   2.0002049509558542e+00	   5.5261700198540870e-05	   1.0001594637700844e+00	
   5.7127929596323824e-05	   2.0002285378301714e+00	   6.1932582795773489e-05	   1.0001787149940820e+00	
   6.3701772267732421e-05	   2.0002548395565336e+00	   6.9408736936700611e-05	   1.0002002905407994e+00	
   7.1032082183338389e-05	   2.0002841686989221e+00	   7.7787370486943024e-05	   1.0002244710977228e+00	
   7.9205907774347931e-05	   2.0003168738276558e+00	   8.7177425700617683e-05	   1.0002515712630848e+00	
   8.8320314335795736e-05	   2.0003533436721916e+00	   9.7700995729922468e-05	   1.0002819436464809e+00	
   9.8483536690176742e-05	   2.0003940117541026e+00	   1.0949491212781595e-04	   1.0003159834663065e+00	
   1.0981626449074419e-04	   2.0004393615560527e+00	   1.2271252398511905e-04	   1.0003541337044595e+00	
   1.2245307542762087e-04	   2.0004899322891418e+00	   1.3752569183507300e-04	   1.0003968908861580e+00	
   1.3654403335624664e-04	   2.0005463253283526e+00	   1.5412702225087497e-04	   1.0004448115610709e+00	
   1.5225647032615384e-04	   2.0006092113940577e+00	   1.7273237219129887e-04	   1.0004985195713492e+00	
   1.6977697367190304e-04	   2.0006793385667794e+00	   1.9358365565687834e-04	   1.0005587142027035e+00	
   1.8931360176316120e-04	   2.0007575412327712e+00	   2.1695198914988654e-04	   1.0006261793265880e+00	
   2.1109835472625139e-04	   2.0008447500696049e+00	   2.4314121683660918e-04	   1.0007017936549689e+00	
   2.3538992947733168e-04	   2.0009420031940404e+00	   2.7249186124743977e-04	   1.0007865422442790e+00	
   2.6247679178360226e-04	   2.0010504586091455e+00	   3.0538555088334158e-04	   1.0008815294022686e+00	
   2.9268060183367819e-04	   2.0011714081041925e+00	   3.4224998229813485e-04	   1.0009879931707273e+00	
   3.2636003399625312e-04	   2.0013062927794971e+00	   3.8356448117553472e-04	   1.0011073215789013e+00	
   3.6391503612720705e-04	   2.0014567203894149e+00	   4.2986623470822811e-04	   1.0012410708871138e+00	
   4.0579157900500385e-04	   2.0016244847204594e+00	   4.8175727631481166e-04	   1.0013909860680681e+00	
   4.5248695229458660e-04	   2.0018115872483642e+00	   5.3991231351259027e-04	   1.0015590238050704e+00	
   5.0455566993005279e-04	   2.0020202613483562e+00	   6.0508750072729483e-04	   1.0017473783224620e+00	
   5.6261605504333973e-04	   2.0022529993674056e+00	   6.7813027110719115e-04	   1.0019585104045459e+00	
   6.2735758263585085e-04	   2.0025125829064199e+00	   7.5999035517867336e-04	   1.0021951800060669e+00	
   6.9954906718824557e-04	   2.0028021167050070e+00	   8.5173212961216997e-04	   1.0024604829105987e+00	
   7.8004779243737578e-04	   2.0031250665723115e+00	   9.5454845666183470e-04	   1.0027578919542341e+00	
   8.6980969173772833e-04	   2.0034853018656338e+00	   1.0697761942247981e-03	   1.0030913034018518e+00	
   9.6990069990053997e-04	   2.0038871430851999e+00	   1.1989135781878136e-03	   1.0034650891435331e+00	
   1.0815094113152369e-03	   2.0043354152300075e+00	   1.3436397030733116e-03	   1.0038841554711340e+00	
   1.2059611946701081e-03	   2.0048355076478401e+00	   1.5058363542798416e-03	   1.0043540093017356e+00	
   1.3447339318864648e-03	   2.0053934412143670e+00	   1.6876124757881487e-03	   1.0048808328382040e+00	
   1.4994755681682593e-03	   2.0060159437941505e+00	   1.8913315914715469e-03	   1.0054715678005373e+00	
   1.6720236815764050e-03	   2.0067105350734233e+00	   2.1196425365531272e-03	   1.0061340105287313e+00	
   1.8644273045191815e-03	   2.0074856220142259e+00	   2.3755138987921706e-03	   1.0068769194531779e+00	
   2.0789712562918725e-03	   2.0083506063663843e+00	   2.6622726172174740e-03	   1.0077101366576726e+00	
   2.3182032756178935e-03	   2.0093160058932260e+00	   2.9836472402833404e-03	   1.0086447255298485e+00	
   2.5849642753940304e-03	   2.0103935912255984e+00	   3.3438164059076147e-03	   1.0096931268127263e+00	
   2.8824220789190058e-03	   2.0115965405648022e+00	   3.7474631737480840e-03	   1.0108693357496674e+00	
   3.2141090382277358e-03	   2.0129396148187912e+00	   4.1998359161666485e-03	   1.0121891034664146e+00	
   3.5839639812540831e-03	   2.0144393561900116e+00	   4.7068165596092495e-03	   1.0136701662746179e+00	
   3.9963789859504099e-03	   2.0161143137535169e+00	   5.2749970637026196e-03	   1.0153325072319204e+00	
   4.4562515368130216e-03	   2.0179853001904799e+00	   5.9117651324786949e-03	   1.0171986550805614e+00	
   4.9690426831793064e-03	   2.0200756846000609e+00	   6.6254002721774846e-03	   1.0192940266427790e+00	
   5.5408418899343245e-03	   2.0224117272339042e+00	   7.4251814446093896e-03	   1.0216473199195457e+00	
   6.1784393507378476e-03	   2.0250229631230141e+00	   8.3215077158276390e-03	   1.0242909665739559e+00	
   6.8894066225012578e-03	   2.0279426429487679e+00	   9.3260334688321997e-03	   1.0272616542522259e+00	
   7.6821865386597753e-03	   2.0312082412157650e+00	   1.0451819938392993e-02	   1.0306009313952331e+00	
   8.5661934689723971e-03	   2.0348620439014571e+00	   1.1713505038307363e-02	   1.0343559099410646e+00	
   9.5519251164483034e-03	   2.0389518304000531e+00	   1.3127493689252003e-02	   1.0385800847708315e+00	
   1.0651087179003559e-02	   2.0435316678956217e+00	   1.4712171121945696e-02	   1.0433342931132195e+00	
   1.1876732356222310e-02	   2.0486628404892584e+00	   1.6488141929074180e-02	   1.0486878426733350e+00	
   1.3243415351946643e-02	   2.0544149407306826e+00	   1.8478497974222925e-02	   1.0547198443576660e+00	
   1.4767365713372239e-02	   2.0608671580182678e+00	   2.0709118641273911e-02	   1.0615207946277627e+00	
   1.6466680559137432e-02	   2.0681098071097925e+00	   2.3209007328226557e-02	   1.0691944644084161e+00	
   1.8361539485078234e-02	   2.0762461513785584e+00	   2.6010668560665418e-02	   1.0778601670315202e+00	
   2.0474444199684368e-02	   2.0853945903488418e+00	   2.9150530628251757e-02	   1.0876554982006772e+00	
   2.2830485734960323e-02	   2.0956913006905942e+00	   3.2669419239522490e-02	   1.0987396682100354e+00	
   2.5457642405856441e-02	   2.1072934459841384e+00	   3.6613088353640362e-02	   1.1112975831762608e+00	
   2.8387112056579573e-02	   2.1203831056456846e+00	   4.1032815091177274e-02	   1.1255448814532210e+00	
   3.1653682539253027e-02	   2.1351721209675403e+00	   4.5986066459191205e-02	   1.1417341988936989e+00	
   3.5296144824410840e-02	   2.1519081214037881e+00	   5.1537246559616320e-02	   1.1601630297810368e+00	
   3.9357753649069890e-02	   2.1708820845714878e+00	   5.7758533996460547e-02	   1.1811836802697260e+00	
   4.3886741172638223e-02	   2.1924379102044447e+00	   6.4730820370104025e-02	   1.2052159948053172e+00	
   4.8936889740394451e-02	   2.2169846685632493e+00	   7.2544762061368229e-02	   1.2327637987010420e+00	
   5.4568170556181642e-02	   2.2450124438763943e+00	   8.1301958981059380e-02	   1.2644363811318600e+00	
   6.0847455848642325e-02	   2.2771130745296135e+00	   9.1116275611548961e-02	   1.3009769039808230e+00	
   6.7849312988064930e-02	   2.3140076599539969e+00	   1.0211532151708533e-01	   1.3433004619655406e+00	
   7.5656889984088191e-02	   2.3565835673931468e+00	   1.1444211057300929e-01	   1.3925457994453410e+00	
   8.4362902879669549e-02	   2.4059450105111564e+00	   1.2825692048781953e-01	   1.4501466781916459e+00	
   9.4070736766755730e-02	   2.4634833961832570e+00	   1.4373937679631066e-01	   1.5179320478981617e+00	
   1.0489567349836693e-01	   2.5309770937065825e+00	   1.6109078842068353e-01	   1.5982693042127378e+00	
   1.1696626067634304e-01	   2.6107360718816914e+00	   1.8053676516749367e-01	   1.6942734859723907e+00	
   1.3042583817166872e-01	   2.7058168651533170e+00	   2.0233015119415643e-01	   1.8101199871444134e+00	
   1.4543424030501545e-01	   2.8203512963582571e+00	   2.2675431258708043e-01	   1.9515245124652283e+00	
   1.6216969390112346e-01	   2.9600659915552954e+00	   2.5412682179780033e-01	   2.1265022262781961e+00	
   1.8083093475668313e-01	   3.1331357230302226e+00	   2.8480358684358048e-01	   2.3466108156867009e+00	
   2.0163956765505942e-01	   3.3516508611432752e+00	   3.1918347896196370e-01	   2.6290696484310798e+00	
   2.2484269795335241e-01	   3.6342847984113082e+00	   3.5771351888982950e-01	   3.0005483177711456e+00	
   2.5071586599225620e-01	   4.0114867477644438e+00	   4.0089468920098126e-01	   3.5043363419339615e+00	
   2.7956631917523161e-01	   4.5365118264070556e+00	   4.4928844827653752e-01	   4.2148880180405195e+00	
   3.1173666057337385e-01	   5.3117086047957862e+00	   5.0352403060530448e-01	   5.2700084674473393e+00	
   3.4760891738366606e-01	   6.5620637561689952e+00	   5.6430662833547796e-01	   6.9505366638892960e+00	
   3.8760907755411167e-01	   8.8975157266945590e+00	   6.3242656045739176e-01	   9.9098555375826951e+00	
   4.3221214844878070e-01	   1.4751905793096535e+01	   7.0876954883859788e-01	   1.5995809278475674e+01	
   4.8194779762512735e-01	   5.5394903028116232e+01	   7.9432823472428149e-01	   3.2424430018413972e+01	


==> newcurves.dat <==
1.000000000000000021e-03	2.010000000000000675e+00
2.001335113484646079e-03	2.010000000000000675e+00
3.002670226969292571e-03	2.020000000000000906e+00
4.004005340453939063e-03	2.020000000000000906e+00
5.005340453938585121e-03	2.030000000000001137e+00
6.006675567423231180e-03	2.030000000000001137e+00
7.008010680907878105e-03	2.030000000000001137e+00
8.009345794392525031e-03	2.040000000000000924e+00
9.010680907877169354e-03	2.040000000000000924e+00
1.001201602136181715e-02	2.050000000000000711e+00
1.101335113484646147e-02	2.050000000000000711e+00
1.201468624833110926e-02	2.050000000000000711e+00
1.301602136181575706e-02	2.060000000000000941e+00
1.401735647530040138e-02	2.060000000000000941e+00
1.501869158878504917e-02	2.070000000000001172e+00
1.602002670226969350e-02	2.070000000000001172e+00
1.702136181575434129e-02	2.070000000000001172e+00
1.802269692923898908e-02	2.080000000000000959e+00
1.902403204272363341e-02	2.080000000000000959e+00
2.002536715620828120e-02	2.090000000000000746e+00
2.102670226969292552e-02	2.090000000000000746e+00
2.202803738317757332e-02	2.100000000000000977e+00
2.302937249666221764e-02	2.100000000000000977e+00
2.403070761014686543e-02	2.100000000000000977e+00
2.503204272363151323e-02	2.110000000000001208e+00
2.603337783711615755e-02	2.110000000000001208e+00
2.703471295060080534e-02	2.120000000000000995e+00
2.803604806408544967e-02	2.120000000000000995e+00
2.903738317757009746e-02	2.130000000000000782e+00
3.003871829105474178e-02	2.130000000000000782e+00
3.104005340453938958e-02	2.140000000000001013e+00
3.204138851802403043e-02	2.140000000000001013e+00
3.304272363150868169e-02	2.140000000000001013e+00
3.404405874499332602e-02	2.150000000000001243e+00
3.504539385847797728e-02	2.150000000000001243e+00
3.604672897196262160e-02	2.160000000000001030e+00
3.704806408544726593e-02	2.160000000000001030e+00
3.804939919893191025e-02	2.170000000000000817e+00
3.905073431241656151e-02	2.170000000000000817e+00
4.005206942590120583e-02	2.180000000000001048e+00
4.105340453938585016e-02	2.180000000000001048e+00
4.205473965287050142e-02	2.180000000000001048e+00
4.305607476635514574e-02	2.190000000000001279e+00
4.405740987983979007e-02	2.190000000000001279e+00
4.505874499332443439e-02	2.200000000000001066e+00
4.606008010680908565e-02	2.200000000000001066e+00
4.706141522029372998e-02	2.210000000000000853e+00
4.806275033377837430e-02	2.210000000000000853e+00
4.906408544726302556e-02	2.220000000000001084e+00
5.006542056074766989e-02	2.220000000000001084e+00
5.106675567423231421e-02	2.230000000000001315e+00
5.206809078771695853e-02	2.230000000000001315e+00
5.306942590120160980e-02	2.240000000000001101e+00
5.407076101468625412e-02	2.240000000000001101e+00
5.507209612817089844e-02	2.240000000000001101e+00
5.607343124165554277e-02	2.250000000000000888e+00
5.707476635514019403e-02	2.250000000000000888e+00
5.807610146862483835e-02	2.260000000000001119e+00
5.907743658210948268e-02	2.260000000000001119e+00
6.007877169559413394e-02	2.270000000000001350e+00
6.108010680907877826e-02	2.270000000000001350e+00
6.208144192256342259e-02	2.280000000000001137e+00
6.308277703604805997e-02	2.280000000000001137e+00
6.408411214953271817e-02	2.290000000000000924e+00
6.508544726301736250e-02	2.290000000000000924e+00
6.608678237650200682e-02	2.300000000000001155e+00
6.708811748998665114e-02	2.300000000000001155e+00
6.808945260347129547e-02	2.310000000000001386e+00
6.909078771695595367e-02	2.310000000000001386e+00
7.009212283044059799e-02	2.320000000000001172e+00
7.109345794392524231e-02	2.320000000000001172e+00
7.209479305740988664e-02	2.330000000000000959e+00
7.309612817089453096e-02	2.330000000000000959e+00
7.409746328437917529e-02	2.340000000000001190e+00
7.509879839786381961e-02	2.340000000000001190e+00
7.610013351134847781e-02	2.350000000000001421e+00
7.710146862483312213e-02	2.350000000000001421e+00
7.810280373831776646e-02	2.360000000000001208e+00
7.910413885180241078e-02	2.360000000000001208e+00
8.010547396528705510e-02	2.370000000000000995e+00
8.110680907877169943e-02	2.370000000000000995e+00
8.210814419225634375e-02	2.380000000000001226e+00
8.310947930574100195e-02	2.380000000000001226e+00
8.411081441922564628e-02	2.390000000000001457e+00
8.511214953271029060e-02	2.390000000000001457e+00
8.611348464619493492e-02	2.400000000000001243e+00
8.711481975967957925e-02	2.400000000000001243e+00
8.811615487316422357e-02	2.410000000000001030e+00
8.911748998664886789e-02	2.420000000000001261e+00
9.011882510013352610e-02	2.420000000000001261e+00
9.112016021361817042e-02	2.430000000000001492e+00
9.212149532710281474e-02	2.430000000000001492e+00
9.312283044058745907e-02	2.440000000000001279e+00
9.412416555407210339e-02	2.440000000000001279e+00
9.512550066755674771e-02	2.450000000000001066e+00
9.612683578104139204e-02	2.450000000000001066e+00
9.712817089452605024e-02	2.460000000000001297e+00
9.812950600801069456e-02	2.460000000000001297e+00
9.913084112149533889e-02	2.470000000000001528e+00
1.001321762349799832e-01	2.470000000000001528e+00
1.011335113484646275e-01	2.480000000000001315e+00
1.021348464619492719e-01	2.490000000000001101e+00
1.031361815754339162e-01	2.490000000000001101e+00
1.041375166889185605e-01	2.500000000000001332e+00
1.051388518024032187e-01	2.500000000000001332e+00
1.061401869158878630e-01	2.510000000000001563e+00
1.071415220293725074e-01	2.510000000000001563e+00
1.081428571428571517e-01	2.520000000000001350e+00
1.091441922563417960e-01	2.530000000000001137e+00
1.101455273698264403e-01	2.530000000000001137e+00
1.111468624833110846e-01	2.540000000000001368e+00
1.121481975967957428e-01	2.540000000000001368e+00
1.131495327102803872e-01	2.550000000000001599e+00
1.141508678237650315e-01	2.550000000000001599e+00
1.151522029372496758e-01	2.560000000000001386e+00
1.161535380507343201e-01	2.570000000000001172e+00
1.171548731642189645e-01	2.570000000000001172e+00
1.181562082777036088e-01	2.580000000000001403e+00
1.191575433911882670e-01	2.580000000000001403e+00
1.201588785046729113e-01	2.590000000000001634e+00
1.211602136181575556e-01	2.590000000000001634e+00
1.221615487316422000e-01	2.600000000000001421e+00
1.231628838451268443e-01	2.610000000000001208e+00
1.241642189586114886e-01	2.610000000000001208e+00
1.251655540720961191e-01	2.620000000000001439e+00
1.261668891855807773e-01	2.620000000000001439e+00
1.271682242990654355e-01	2.630000000000001670e+00
1.281695594125500659e-01	2.640000000000001457e+00
1.291708945260347241e-01	2.640000000000001457e+00
1.301722296395193823e-01	2.650000000000001243e+00
1.311735647530040128e-01	2.650000000000001243e+00
1.321748998664886710e-01	2.660000000000001474e+00
1.331762349799733014e-01	2.670000000000001705e+00
1.341775700934579596e-01	2.670000000000001705e+00
1.351789052069425900e-01	2.680000000000001492e+00
1.361802403204272482e-01	2.690000000000001279e+00
1.371815754339119064e-01	2.690000000000001279e+00
1.381829105473965369e-01	2.700000000000001510e+00
1.391842456608811951e-01	2.700000000000001510e+00
1.401855807743658255e-01	2.710000000000001741e+00
1.411869158878504837e-01	2.720000000000001528e+00
1.421882510013351142e-01	2.720000000000001528e+00
1.431895861148197724e-01	2.730000000000001315e+00
1.441909212283044306e-01	2.740000000000001545e+00
1.451922563417890610e-01	2.740000000000001545e+00
1.461935914552737192e-01	2.750000000000001776e+00
1.471949265687583497e-01	2.750000000000001776e+00
1.481962616822430079e-01	2.760000000000001563e+00
1.491975967957276383e-01	2.770000000000001350e+00
1.501989319092122965e-01	2.770000000000001350e+00
1.512002670226969547e-01	2.780000000000001581e+00
1.522016021361815852e-01	2.790000000000001812e+00
1.532029372496662434e-01	2.790000000000001812e+00
1.542042723631508738e-01	2.800000000000001599e+00
1.552056074766355320e-01	2.810000000000001386e+00
1.562069425901201625e-01	2.810000000000001386e+00
1.572082777036048207e-01	2.820000000000001616e+00
1.582096128170894789e-01	2.830000000000001847e+00
1.592109479305741093e-01	2.830000000000001847e+00
1.602122830440587675e-01	2.840000000000001634e+00
1.612136181575433980e-01	2.850000000000001421e+00
1.622149532710280562e-01	2.850000000000001421e+00
1.632162883845126866e-01	2.860000000000001652e+00
1.642176234979973448e-01	2.870000000000001883e+00
1.652189586114820030e-01	2.880000000000001670e+00
1.662202937249666335e-01	2.880000000000001670e+00
1.672216288384512917e-01	2.890000000000001457e+00
1.682229639519359221e-01	2.900000000000001688e+00
1.692242990654205803e-01	2.900000000000001688e+00
1.702256341789052108e-01	2.910000000000001918e+00
1.712269692923898690e-01	2.920000000000001705e+00
1.722283044058745272e-01	2.920000000000001705e+00
1.732296395193591576e-01	2.930000000000001492e+00
1.742309746328438158e-01	2.940000000000001723e+00
1.752323097463284463e-01	2.950000000000001954e+00
1.762336448598131045e-01	2.950000000000001954e+00
1.772349799732977349e-01	2.960000000000001741e+00
1.782363150867823931e-01	2.970000000000001528e+00
1.792376502002670513e-01	2.970000000000001528e+00
1.802389853137516817e-01	2.980000000000001759e+00
1.812403204272363400e-01	2.990000000000001990e+00
1.822416555407209704e-01	3.000000000000001776e+00
1.832429906542056286e-01	3.000000000000001776e+00
1.842443257676902590e-01	3.010000000000001563e+00
1.852456608811749172e-01	3.020000000000001794e+00
1.862469959946595754e-01	3.030000000000002025e+00
1.872483311081442059e-01	3.030000000000002025e+00
1.882496662216288641e-01	3.040000000000001812e+00
1.892510013351134945e-01	3.050000000000001599e+00
1.902523364485981527e-01	3.060000000000001830e+00
1.912536715620827832e-01	3.060000000000001830e+00
1.922550066755674414e-01	3.070000000000002061e+00
1.932563417890520996e-01	3.080000000000001847e+00
1.942576769025367300e-01	3.090000000000001634e+00
1.952590120160213882e-01	3.090000000000001634e+00
1.962603471295060187e-01	3.100000000000001865e+00
1.972616822429906769e-01	3.110000000000002096e+00
1.982630173564753073e-01	3.120000000000001883e+00
1.992643524699599655e-01	3.120000000000001883e+00
2.002656875834445960e-01	3.130000000000001670e+00
2.012670226969292542e-01	3.140000000000001901e+00
2.022683578104139124e-01	3.150000000000002132e+00
2.032696929238985428e-01	3.160000000000001918e+00
2.042710280373832010e-01	3.160000000000001918e+00
2.052723631508678315e-01	3.170000000000001705e+00
2.062736982643524897e-01	3.180000000000001936e+00
2.072750333778371201e-01	3.190000000000002167e+00
2.082763684913217783e-01	3.200000000000001954e+00
2.092777036048064365e-01	3.200000000000001954e+00
2.102790387182910670e-01	3.210000000000001741e+00
2.112803738317757252e-01	3.220000000000001972e+00
2.122817089452603556e-01	3.230000000000002203e+00
2.132830440587450138e-01	3.240000000000001990e+00
2.142843791722296443e-01	3.240000000000001990e+00
2.152857142857143025e-01	3.250000000000001776e+00
2.162870493991989607e-01	3.260000000000002007e+00
2.172883845126835911e-01	3.270000000000002238e+00
2.182897196261682493e-01	3.280000000000002025e+00
2.192910547396528798e-01	3.290000000000001812e+00
2.202923898531375380e-01	3.290000000000001812e+00
2.212937249666221684e-01	3.300000000000002043e+00
2.222950600801068266e-01	3.310000000000002274e+00
2.232963951935914848e-01	3.320000000000002061e+00
2.242977303070761153e-01	3.330000000000001847e+00
2.252990654205607735e-01	3.340000000000002078e+00
2.263004005340454039e-01	3.350000000000002309e+00
2.273017356475300621e-01	3.350000000000002309e+00
2.283030707610146925e-01	3.360000000000002096e+00
2.293044058744993507e-01	3.370000000000001883e+00
2.303057409879840089e-01	3.380000000000002114e+00
2.313070761014686394e-01	3.390000000000002345e+00
2.323084112149532976e-01	3.400000000000002132e+00
2.333097463284379280e-01	3.410000000000001918e+00
2.343110814419225862e-01	3.420000000000002149e+00
2.353124165554072167e-01	3.430000000000002380e+00
2.363137516688918749e-01	3.430000000000002380e+00
2.373150867823765331e-01	3.440000000000002167e+00
2.383164218958611635e-01	3.450000000000001954e+00
2.393177570093458217e-01	3.460000000000002185e+00
2.403190921228304522e-01	3.470000000000002416e+00
2.413204272363151104e-01	3.480000000000002203e+00
2.423217623497997408e-01	3.490000000000001990e+00
2.433230974632843990e-01	3.500000000000002220e+00
2.443244325767690572e-01	3.510000000000002451e+00
2.453257676902536877e-01	3.520000000000002238e+00
2.463271028037383459e-01	3.530000000000002025e+00
2.473284379172229763e-01	3.540000000000002256e+00
2.483297730307076345e-01	3.540000000000002256e+00
2.493311081441922650e-01	3.550000000000002487e+00
2.503324432576768954e-01	3.560000000000002274e+00
2.513337783711615536e-01	3.570000000000002061e+00
2.523351134846462118e-01	3.580000000000002292e+00
2.533364485981308700e-01	3.590000000000002522e+00
2.543377837116155282e-01	3.600000000000002309e+00
2.553391188251001309e-01	3.610000000000002096e+00
2.563404539385847891e-01	3.620000000000002327e+00
2.573417890520694473e-01	3.630000000000002558e+00
2.583431241655541055e-01	3.640000000000002345e+00
2.593444592790387637e-01	3.650000000000002132e+00
2.603457943925233664e-01	3.660000000000002363e+00
2.613471295060080246e-01	3.670000000000002593e+00
2.623484646194926828e-01	3.680000000000002380e+00
2.633497997329773410e-01	3.690000000000002167e+00
2.643511348464619437e-01	3.700000000000002398e+00
2.653524699599466019e-01	3.710000000000002629e+00
2.663538050734312601e-01	3.720000000000002416e+00
2.673551401869159183e-01	3.730000000000002203e+00
2.683564753004005765e-01	3.740000000000002434e+00
2.693578104138851792e-01	3.750000000000002665e+00
2.703591455273698374e-01	3.760000000000002451e+00
2.713604806408544956e-01	3.770000000000002238e+00
2.723618157543391538e-01	3.780000000000002469e+00
2.733631508678238120e-01	3.790000000000002700e+00
2.743644859813084147e-01	3.800000000000002487e+00
2.753658210947930729e-01	3.810000000000002274e+00
2.763671562082777311e-01	3.820000000000002505e+00
2.773684913217623893e-01	3.830000000000002736e+00
2.783698264352469920e-01	3.850000000000002309e+00
2.793711615487316502e-01	3.860000000000002540e+00
2.803724966622163084e-01	3.870000000000002771e+00
2.813738317757009666e-01	3.880000000000002558e+00
2.823751668891856248e-01	3.890000000000002345e+00
2.833765020026702275e-01	3.900000000000002576e+00
2.843778371161548857e-01	3.910000000000002807e+00
2.853791722296395439e-01	3.920000000000002593e+00
2.863805073431242021e-01	3.930000000000002380e+00
2.873818424566088603e-01	3.940000000000002611e+00
2.883831775700934630e-01	3.950000000000002842e+00
2.893845126835781212e-01	3.970000000000002416e+00
2.903858477970627794e-01	3.980000000000002647e+00
2.913871829105474376e-01	3.990000000000002878e+00
2.923885180240320403e-01	4.000000000000002665e+00
2.933898531375166985e-01	4.010000000000002451e+00
2.943911882510013567e-01	4.020000000000003126e+00
2.953925233644860149e-01	4.030000000000002913e+00
2.963938584779706731e-01	4.040000000000002700e+00
2.973951935914552758e-01	4.060000000000002274e+00
2.983965287049399340e-01	4.070000000000002949e+00
2.993978638184245922e-01	4.080000000000002736e+00
3.003991989319092504e-01	4.090000000000002522e+00
3.014005340453939086e-01	4.100000000000003197e+00
3.024018691588785113e-01	4.110000000000002984e+00
3.034032042723631695e-01	4.130000000000002558e+00
3.044045393858478277e-01	4.140000000000002345e+00
3.054058744993324859e-01	4.150000000000003020e+00
3.064072096128170886e-01	4.160000000000002807e+00
3.074085447263017468e-01	4.170000000000002593e+00
3.084098798397864050e-01	4.190000000000003055e+00
3.094112149532710632e-01	4.200000000000002842e+00
3.104125500667557214e-01	4.210000000000002629e+00
3.114138851802403241e-01	4.220000000000002416e+00
3.124152202937249823e-01	4.240000000000002878e+00
3.134165554072096405e-01	4.250000000000002665e+00
3.144178905206942987e-01	4.260000000000003340e+00
3.154192256341789569e-01	4.270000000000003126e+00
3.164205607476635596e-01	4.290000000000002700e+00
3.174218958611482178e-01	4.300000000000002487e+00
3.184232309746328760e-01	4.310000000000003162e+00
3.194245660881175342e-01	4.320000000000002949e+00
3.204259012016021368e-01	4.340000000000003411e+00
3.214272363150867950e-01	4.350000000000003197e+00
3.224285714285714533e-01	4.360000000000002984e+00
3.234299065420561115e-01	4.370000000000002771e+00
3.244312416555407697e-01	4.390000000000003233e+00
3.254325767690253723e-01	4.400000000000003020e+00
3.264339118825100305e-01	4.410000000000002807e+00
3.274352469959946887e-01	4.430000000000003268e+00
3.284365821094793469e-01	4.440000000000003055e+00
3.294379172229640051e-01	4.450000000000002842e+00
3.304392523364486078e-01	4.470000000000003304e+00
3.314405874499332660e-01	4.480000000000003091e+00
3.324419225634179242e-01	4.490000000000002878e+00
3.334432576769025824e-01	4.510000000000003340e+00
3.344445927903871851e-01	4.520000000000003126e+00
3.354459279038718433e-01	4.530000000000002913e+00
3.364472630173565015e-01	4.550000000000003375e+00
3.374485981308411597e-01	4.560000000000003162e+00
3.384499332443258179e-01	4.570000000000002949e+00
3.394512683578104206e-01	4.590000000000003411e+00
3.404526034712950788e-01	4.600000000000003197e+00
3.414539385847797370e-01	4.620000000000002771e+00
3.424552736982643952e-01	4.630000000000003446e+00
3.434566088117490534e-01	4.640000000000003233e+00
3.444579439252336561e-01	4.660000000000003695e+00
3.454592790387183143e-01	4.670000000000003482e+00
3.464606141522029725e-01	4.690000000000003055e+00
3.474619492656876307e-01	4.700000000000002842e+00
3.484632843791722334e-01	4.720000000000003304e+00
3.494646194926568916e-01	4.730000000000003091e+00
3.504659546061415498e-01	4.750000000000003553e+00
3.514672897196262080e-01	4.760000000000003340e+00
3.524686248331108662e-01	4.770000000000003126e+00
3.534699599465954689e-01	4.790000000000003588e+00
3.544712950600801271e-01	4.800000000000003375e+00
3.554726301735647853e-01	4.820000000000003837e+00
3.564739652870494435e-01	4.830000000000003624e+00
3.574753004005341017e-01	4.850000000000003197e+00
3.584766355140187044e-01	4.860000000000002984e+00
3.594779706275033626e-01	4.880000000000003446e+00
3.604793057409880208e-01	4.900000000000003908e+00
3.614806408544726790e-01	4.910000000000003695e+00
3.624819759679572817e-01	4.930000000000003268e+00
3.634833110814419399e-01	4.940000000000003055e+00
3.644846461949265981e-01	4.960000000000003517e+00
3.654859813084112563e-01	4.970000000000003304e+00
3.664873164218959145e-01	4.990000000000003766e+00
3.674886515353805172e-01	5.000000000000003553e+00
3.684899866488651754e-01	5.020000000000003126e+00
3.694913217623498336e-01	5.040000000000003588e+00
3.704926568758344918e-01	5.050000000000003375e+00
3.714939919893191500e-01	5.070000000000003837e+00
3.724953271028037527e-01	5.080000000000003624e+00
3.734966622162884109e-01	5.100000000000003197e+00
3.744979973297730691e-01	5.120000000000003659e+00
3.754993324432577273e-01	5.130000000000003446e+00
3.765006675567423300e-01	5.150000000000003908e+00
3.775020026702269882e-01	5.170000000000003482e+00
3.785033377837116464e-01	5.180000000000003268e+00
3.795046728971963046e-01	5.200000000000003730e+00
3.805060080106809628e-01	5.220000000000004192e+00
3.815073431241655655e-01	5.230000000000003979e+00
3.825086782376502237e-01	5.250000000000003553e+00
3.835100133511348819e-01	5.270000000000004015e+00
3.845113484646195401e-01	5.280000000000003801e+00
3.855126835781041983e-01	5.300000000000004263e+00
3.865140186915888010e-01	5.320000000000003837e+00
3.875153538050734592e-01	5.340000000000003411e+00
3.885166889185581174e-01	5.350000000000004086e+00
3.895180240320427756e-01	5.370000000000003659e+00
3.905193591455273783e-01	5.390000000000004121e+00
3.915206942590120365e-01	5.410000000000003695e+00
3.925220293724966947e-01	5.420000000000003482e+00
3.935233644859813529e-01	5.440000000000003944e+00
3.945246995994660111e-01	5.460000000000004405e+00
3.955260347129506138e-01	5.480000000000003979e+00
3.965273698264352720e-01	5.500000000000003553e+00
3.975287049399199302e-01	5.520000000000004015e+00
3.985300400534045884e-01	5.530000000000003801e+00
3.995313751668891911e-01	5.550000000000004263e+00
4.005327102803738493e-01	5.570000000000003837e+00
4.015340453938585075e-01	5.590000000000004299e+00
4.025353805073431657e-01	5.610000000000003872e+00
4.035367156208278239e-01	5.630000000000004334e+00
4.045380507343124266e-01	5.650000000000003908e+00
4.055393858477970848e-01	5.660000000000003695e+00
4.065407209612817430e-01	5.680000000000004157e+00
4.075420560747664012e-01	5.700000000000004619e+00
4.085433911882510594e-01	5.720000000000004192e+00
4.095447263017356621e-01	5.740000000000003766e+00
4.105460614152203203e-01	5.760000000000004228e+00
4.115473965287049785e-01	5.780000000000004690e+00
4.125487316421896367e-01	5.800000000000004263e+00
4.135500667556742393e-01	5.820000000000003837e+00
4.145514018691588976e-01	5.840000000000004299e+00
4.155527369826435558e-01	5.860000000000004761e+00
4.165540720961282140e-01	5.880000000000004334e+00
4.175554072096128722e-01	5.900000000000003908e+00
4.185567423230974748e-01	5.920000000000004370e+00
4.195580774365821330e-01	5.940000000000004832e+00
4.205594125500667912e-01	5.960000000000004405e+00
4.215607476635514494e-01	5.980000000000003979e+00
4.225620827770361077e-01	6.000000000000004441e+00
4.235634178905207103e-01	6.020000000000004903e+00
4.245647530040053685e-01	6.050000000000004263e+00
4.255660881174900267e-01	6.070000000000004725e+00
4.265674232309746849e-01	6.090000000000004299e+00
4.275687583444592876e-01	6.110000000000004761e+00
4.285700934579439458e-01	6.130000000000004334e+00
4.295714285714286040e-01	6.150000000000004796e+00
4.305727636849132622e-01	6.170000000000004370e+00
4.315740987983979204e-01	6.190000000000004832e+00
4.325754339118825231e-01	6.220000000000004192e+00
4.335767690253671813e-01	6.240000000000004654e+00
4.345781041388518395e-01	6.260000000000005116e+00
4.355794392523364977e-01	6.280000000000004690e+00
4.365807743658211559e-01	6.310000000000004938e+00
4.375821094793057586e-01	6.330000000000004512e+00
4.385834445927904168e-01	6.350000000000004974e+00
4.395847797062750750e-01	6.370000000000004547e+00
4.405861148197597332e-01	6.400000000000004796e+00
4.415874499332443359e-01	6.420000000000005258e+00
4.425887850467289941e-01	6.440000000000004832e+00
4.435901201602136523e-01	6.470000000000005080e+00
4.445914552736983105e-01	6.490000000000004654e+00
4.455927903871829687e-01	6.510000000000005116e+00
4.465941255006675714e-01	6.540000000000004476e+00
4.475954606141522296e-01	6.560000000000004938e+00
4.485967957276368878e-01	6.580000000000005400e+00
4.495981308411215460e-01	6.610000000000004761e+00
4.505994659546062042e-01	6.630000000000005222e+00
4.516008010680908069e-01	6.660000000000005471e+00
4.526021361815754651e-01	6.680000000000005045e+00
4.536034712950601233e-01	6.700000000000004619e+00
4.546048064085447815e-01	6.730000000000004867e+00
4.556061415220293842e-01	6.750000000000005329e+00
4.566074766355140424e-01	6.780000000000004690e+00
4.576088117489987006e-01	6.800000000000005151e+00
4.586101468624833588e-01	6.830000000000005400e+00
4.596114819759680170e-01	6.850000000000004974e+00
4.606128170894526197e-01	6.880000000000005222e+00
4.616141522029372779e-01	6.900000000000005684e+00
4.626154873164219361e-01	6.930000000000005045e+00
4.636168224299065943e-01	6.960000000000005294e+00
4.646181575433912525e-01	6.980000000000005755e+00
4.656194926568758552e-01	7.010000000000005116e+00
4.666208277703605134e-01	7.040000000000005365e+00
4.676221628838451716e-01	7.060000000000005826e+00
4.686234979973298298e-01	7.090000000000005187e+00
4.696248331108144325e-01	7.110000000000005649e+00
4.706261682242990907e-01	7.140000000000005898e+00
4.716275033377837489e-01	7.170000000000005258e+00
4.726288384512684071e-01	7.200000000000005507e+00
4.736301735647530653e-01	7.220000000000005969e+00
4.746315086782376680e-01	7.250000000000005329e+00
4.756328437917223262e-01	7.280000000000005578e+00
4.766341789052069844e-01	7.310000000000005826e+00
4.776355140186916426e-01	7.330000000000005400e+00
4.786368491321763008e-01	7.360000000000005649e+00
4.796381842456609035e-01	7.390000000000005898e+00
4.806395193591455617e-01	7.420000000000005258e+00
4.816408544726302199e-01	7.450000000000005507e+00
4.826421895861148781e-01	7.480000000000005755e+00
4.836435246995994808e-01	7.510000000000006004e+00
4.846448598130841390e-01	7.540000000000006253e+00
4.856461949265687972e-01	7.560000000000005826e+00
4.866475300400534554e-01	7.590000000000006075e+00
4.876488651535381136e-01	7.620000000000006324e+00
4.886502002670227163e-01	7.650000000000005684e+00
4.896515353805073745e-01	7.680000000000005933e+00
4.906528704939920327e-01	7.710000000000006182e+00
4.916542056074766909e-01	7.740000000000005542e+00
4.926555407209613491e-01	7.780000000000006466e+00
4.936568758344459518e-01	7.810000000000005826e+00
4.946582109479306100e-01	7.840000000000006075e+00
4.956595460614152682e-01	7.870000000000006324e+00
4.966608811748999264e-01	7.900000000000005684e+00
4.976622162883845291e-01	7.930000000000005933e+00
4.986635514018691873e-01	7.960000000000006182e+00
4.996648865153538455e-01	7.990000000000006430e+00
5.006662216288384482e-01	8.030000000000006466e+00
5.016675567423231064e-01	8.060000000000005826e+00
5.026688918558077646e-01	8.090000000000006963e+00
5.036702269692924228e-01	8.120000000000006324e+00
5.046715620827770810e-01	8.160000000000007248e+00
5.056728971962617392e-01	8.190000000000006608e+00
5.066742323097463974e-01	8.220000000000005969e+00
5.076755674232310556e-01	8.260000000000006892e+00
5.086769025367157138e-01	8.290000000000006253e+00
5.096782376502002609e-01	8.320000000000007390e+00
5.106795727636849191e-01	8.360000000000006537e+00
5.116809078771695773e-01	8.390000000000007674e+00
5.126822429906542355e-01	8.430000000000006821e+00
5.136835781041388937e-01	8.460000000000006182e+00
5.146849132176235520e-01	8.500000000000007105e+00
5.156862483311082102e-01	8.530000000000006466e+00
5.166875834445928684e-01	8.570000000000007390e+00
5.176889185580775266e-01	8.600000000000006750e+00
5.186902536715620737e-01	8.640000000000007674e+00
5.196915887850467319e-01	8.670000000000007034e+00
5.206929238985313901e-01	8.710000000000007958e+00
5.216942590120160483e-01	8.750000000000007105e+00
5.226955941255007065e-01	8.780000000000006466e+00
5.236969292389853647e-01	8.820000000000007390e+00
5.246982643524700229e-01	8.860000000000006537e+00
5.256995994659546811e-01	8.900000000000007461e+00
5.267009345794393393e-01	8.930000000000006821e+00
5.277022696929238865e-01	8.970000000000005969e+00
5.287036048064085447e-01	9.010000000000006892e+00
5.297049399198932029e-01	9.050000000000007816e+00
5.307062750333778611e-01	9.090000000000006963e+00
5.317076101468625193e-01	9.130000000000007887e+00
5.327089452603471775e-01	9.160000000000007248e+00
5.337102803738318357e-01	9.200000000000006395e+00
5.347116154873164939e-01	9.240000000000007319e+00
5.357129506008011521e-01	9.280000000000008242e+00
5.367142857142858103e-01	9.320000000000007390e+00
5.377156208277703575e-01	9.360000000000006537e+00
5.387169559412550157e-01	9.400000000000007461e+00
5.397182910547396739e-01	9.450000000000008171e+00
5.407196261682243321e-01	9.490000000000007319e+00
5.417209612817089903e-01	9.530000000000008242e+00
5.427222963951936485e-01	9.570000000000007390e+00
5.437236315086783067e-01	9.610000000000008313e+00
5.447249666221629649e-01	9.650000000000007461e+00
5.457263017356476231e-01	9.700000000000008171e+00
5.467276368491321703e-01	9.740000000000007319e+00
5.477289719626168285e-01	9.780000000000008242e+00
5.487303070761014867e-01	9.830000000000007176e+00
5.497316421895861449e-01	9.870000000000008100e+00
5.507329773030708031e-01	9.910000000000007248e+00
5.517343124165554613e-01	9.960000000000007958e+00
5.527356475300401195e-01	1.000000000000000711e+01

